Measurement of D0-anti-D0 Mixing using the Ratio of Lifetimes for the Decays D0 --> K-pi+, K-K+, and pi-pi+

We present a measurement of $D^0$-$\bar{D^0}$ mixing parameters using the ratios of lifetimes extracted from a sample of $D^0$ mesons produced through the process $D^{*+}\to\D^0\pi^+$, that decay to $K^{+}\pi^{-}$, K^{-}K^{+}$, or $\pi^-\pi^+$. The Cabibbo-suppressed modes $K^{-}K^{+}$ and $\pi^-\pi^+$ are compared to the Cabibbo-favored mode $K^{+}\pi^{-}$ to obtain a measurement of $y_{CP}$, which in the limit of CP conservation corresponds to the mixing parameter $y$. The analysis is based on a data sample of 384 $fb^{-1}$ collected by the $BaBar$ detector at the PEP-II asymmetric-energy $e^+e^-$ collider. We obtain $y_{CP} = [1.24\pm 0.39\mathrm{(stat)} \pm 0.13\mathrm{(syst)}]%$, which is evidence of $D^0$-$\bar{D^0}$ mixing at the $3\sigma$ level, and $\Delta Y = [-0.26\pm 0.36\mathrm{(stat)} \pm 0.08 \mathrm{(syst)}]%$, where $\Delta Y$ constrains possible CP violation. Combining this result with a previous $BaBar$ measurement of $y_{CP}$ obtained from a separate sample of $D^0\to K^{-}K^{+}$ events, we obtain $y_{CP} = [1.03\pm 0.33 \mathrm{(stat)} \pm 0.19 \mathrm{(syst)}]%$.

==> description.txt <==
Title: Measurement of D^0-\overline{D^0b} Mixing using the Ratio of Lifetimes for the Decays
D^0 --> K^-\pi^+, K^-K^+, and \pi^-\pi^+
Authors: The BABAR Collaboration, B. Aubert et al.
Comments: 8 pages, 9 postscript figures, submitted to PRD-RC
Report-no: BABAR-PUB-07/068, SLAC-PUB-13047
\\
We present a measurement of $D^0$-$\overline{D^0}$ mixing parameters using the ratios of
lifetimes extracted from a sample of $D^0$ mesons produced through the process
$D^{*+}\rightarrow\D^0\pi^+$, that decay to $K^{+}\pi^{-}$,
$K^{-}K^{+}$, or $\pi^-\pi^+$. The Cabibbo-suppressed modes $K^{-}K^{+}$ and $\pi^-\pi^+$ are
compared to the Cabibbo-favored mode $K^{+}\pi^{-}$ to obtain a measurement
of $y_{CP}$, which in the limit of $CP$ conservation corresponds to
the mixing parameter $y$. 
The analysis is based on a data sample of 384~$fb^{-1}$
collected by the $BaBar$ detector at the PEP-II asymmetric-energy
$e^+e^-$ collider. We obtain
$  y_{CP}     =  [1.24\pm 0.39\mathrm{(stat)} \pm 0.13\mathrm{(syst)}]\%$, which is evidence
of $D^0$-$\overline{D^0}$ mixing at the $3\sigma$ level, and $\Delta Y  =  [-0.26\pm
0.36\mathrm{(stat)} \pm 0.08\mathrm{(syst)}]\%$, where $\Delta Y$ constrains possible $CP$ violation.
Combining this result with a previous $BaBar$ measurement of $y_{CP}$
obtained from a separate sample
of $D^0\rightarrow K^{-}K^{+}$ events, we obtain
$  y_{CP}     =  [1.03\pm 0.33\mathrm{(stat)} \pm 0.19 \mathrm{(syst)}]\%$.
